Generalized Multi-view Embedding for Visual Recognition and Cross-modal Retrieval

In this paper, the problem of multi-view embedding from different visual cues and modalities is considered. We propose a unified solution for subspace learning methods using the Rayleigh quotient, which is extensible for multiple views, supervised learning, and non-linear embeddings. Numerous methods including Canonical Correlation Analysis, Partial Least Sqaure regression and Linear Discriminant Analysis are studied using specific intrinsic and penalty graphs within the same framework. Non-linear extensions based on kernels and (deep) neural networks are derived, achieving better performance than the linear ones. Moreover, a novel Multi-view Modular Discriminant Analysis (MvMDA) is proposed by taking the view difference into consideration. We demonstrate the effectiveness of the proposed multi-view embedding methods on visual object recognition and cross-modal image retrieval, and obtain superior results in both applications compared to related methods.

==> query.txt <==
% Query 1: COCO_val2014_000000532759
% a very big building with many windows and a clock on it A very old tall  building with a large clock tower sticking out of it. The clock tower stands high above the city A clock that is on the side of a large building. The bridge is in front of a huge building with a clock tower in the middle of it.
% doc4img: 
% 'COCO_val2014_000000274864', 'COCO_val2014_000000393277', 'COCO_val2014_000000167668', 'COCO_val2014_000000387431', 'COCO_val2014_000000150888', 'COCO_val2014_000000394449', 'COCO_val2014_000000234910', 'COCO_val2014_000000074059', 'COCO_val2014_000000337120', 'COCO_val2014_000000493720', 'COCO_val2014_000000500940', 'COCO_val2014_000000532759', 'COCO_val2014_000000216369', 'COCO_val2014_000000506004', 'COCO_val2014_000000377393', 
wrong:
Prec = 1
% img4img retrieved:
% 'COCO_val2014_000000532759', 'COCO_val2014_000000074059', 'COCO_val2014_000000029019', 'COCO_val2014_000000393277', 'COCO_val2014_000000565989', 'COCO_val2014_000000300086', 'COCO_val2014_000000493720', 'COCO_val2014_000000242644', 'COCO_val2014_000000216369', 'COCO_val2014_000000150888', 'COCO_val2014_000000167668', 'COCO_val2014_000000198992', 'COCO_val2014_000000128373', 'COCO_val2014_000000164672', 'COCO_val2014_000000274864',
wrong:
COCO_val2014_000000198992, COCO_val2014_000000128373 
% Prec= .867 
% img4img retrieved raw:
%'COCO_val2014_000000532759', 'COCO_val2014_000000100234', 'COCO_val2014_000000242644', 'COCO_val2014_000000525371', 'COCO_val2014_000000354027', 'COCO_val2014_000000565989', 'COCO_val2014_000000393277', 'COCO_val2014_000000445606', 'COCO_val2014_000000393288', 'COCO_val2014_000000164672', 'COCO_val2014_000000394449', 'COCO_val2014_000000147195', 'COCO_val2014_000000185943', 'COCO_val2014_000000435324', 'COCO_val2014_000000046526',

% Wrong samples:
% COCO_val2014_000000100234 COCO_val2014_000000525371 COCO_val2014_000000354027 COCO_val2014_000000393288 COCO_val2014_000000147195 COCO_val2014_000000185943 COCO_val2014_000000435324
Prec = .5333
% Query 2: 'COCO_val2014_000000133629'
An open laptop sits on a desk in front of a window. An Apple laptop sitting on
a wooden desk. An Apple laptop sitting on a wooden desk in an office. An Apple
laptop on a desk in an office  a desk with a laptop sitting on top of it
% doc4img
COCO_val2014_000000091267', 'COCO_val2014_000000174567',
'COCO_val2014_000000459825', 'COCO_val2014_000000416534',
'COCO_val2014_000000079906', 'COCO_val2014_000000486457',
'COCO_val2014_000000518873', 'COCO_val2014_000000215170',
'COCO_val2014_000000448928', 'COCO_val2014_000000168953',
'COCO_val2014_000000373848', 'COCO_val2014_000000327413',
'COCO_val2014_000000444682', 'COCO_val2014_000000014038',
'COCO_val2014_000000387990',
wrong:
COCO_val2014_000000416534, COCO_val2014_000000215170,
COCO_val2014_000000168953, COCO_val2014_000000373848, 
COCO_val2014_000000014038 
prec = .6667
% img4img
'COCO_val2014_000000133629', 'COCO_val2014_000000206701',
'COCO_val2014_000000448928', 'COCO_val2014_000000373848',
'COCO_val2014_000000030143', 'COCO_val2014_000000547504',
'COCO_val2014_000000215170', 'COCO_val2014_000000540912',
'COCO_val2014_000000031773', 'COCO_val2014_000000486457',
'COCO_val2014_000000514773', 'COCO_val2014_000000569059',
'COCO_val2014_000000091267', 'COCO_val2014_000000327413',
'COCO_val2014_000000444682',
wrong:
COCO_val2014_000000373848, COCO_val2014_000000215170 
Prec = .86667
% img4imgr
'COCO_val2014_000000133629', 'COCO_val2014_000000387990',
'COCO_val2014_000000459825', 'COCO_val2014_000000371151',
'COCO_val2014_000000547504', 'COCO_val2014_000000031773',
'COCO_val2014_000000518873', 'COCO_val2014_000000267175',
'COCO_val2014_000000422654', 'COCO_val2014_000000373170',
'COCO_val2014_000000316762', 'COCO_val2014_000000135872',
'COCO_val2014_000000500330', 'COCO_val2014_000000100848',
'COCO_val2014_000000296065',
wrong:
COCO_val2014_000000387990, COCO_val2014_000000371151,
COCO_val2014_000000422654, COCO_val2014_000000500330,
COCO_val2014_000000100848, COCO_val2014_000000296065
Prec = .6000

